Alternating Methods for Large-Scale AC Optimal Power Flow with Unit Commitment

Security-constrained unit commitment with alternating current optimal power flow (SCUC-ACOPF) is a central problem in power grid operations that optimizes commitment and dispatch of generators under a physically accurate power transmission model while encouraging robustness against component failures. SCUC-ACOPF requires solving large-scale problems that involve multiple time periods and networks with thousands of buses within strict time limits. In this work, we study a detailed SCUC-ACOPF model with a rich set of features of modern power grids, including price-sensitive load, reserve products, transformer controls, and energy-limited devices. We propose a decomposition scheme and a penalty alternating direction method to find high-quality solutions to this model. Our methodology leverages spatial and temporal decomposition, separating the problem into a set of mixed-integer linear programs for each bus and a set of continuous nonlinear programs for each time period. To improve the performance of the algorithm, we introduce a variety of heuristics, including restrictions of temporal linking constraints, a second-order cone relaxation, and a contingency screening algorithm. We quantify the quality of feasible solutions through a dual bound from a convex second-order cone program. To evaluate our algorithm, we use large-scale test cases from Challenge 3 of the U.S. Department of Energy's Grid Optimization Competition that resemble real power grid data under a variety of operating conditions and decision horizons. The experiments yield feasible solutions with an average optimality gap of 1.33%, demonstrating that this approach generates near-optimal solutions within stringent time limits.

==> data_ecdf_scores_sc.txt <==
tg_ub	bm_ub	tg_noctg	tg_noflex	probability
0.0151	0.0882	0.0150	0.0366	0.0000
0.0192	0.0944	0.0196	0.0853	0.0017
0.0235	0.0999	0.0206	0.1107	0.0034
0.0239	0.1055	0.0235	0.1427	0.0051
0.0239	0.1062	0.0239	0.1503	0.0068
0.0254	0.1072	0.0250	0.1510	0.0086
0.0265	0.1117	0.0253	0.1515	0.0103
0.0281	0.1123	0.0265	0.1515	0.0120
0.0285	0.1150	0.0278	0.1527	0.0137
0.0298	0.1178	0.0285	0.1531	0.0154
0.0308	0.1303	0.0296	0.1532	0.0171
0.0313	0.1338	0.0309	0.1536	0.0188
0.0329	0.1502	0.0338	0.1536	0.0205
0.0379	0.1554	0.0379	0.1538	0.0223
0.0389	0.1628	0.0390	0.1541	0.0240
0.0393	0.1773	0.0392	0.1541	0.0257
0.0402	0.1785	0.0402	0.1547	0.0274
0.0449	0.1865	0.0453	0.1548	0.0291
0.0453	0.1961	0.0453	0.1548	0.0308
0.0453	0.1965	0.0453	0.1554	0.0325
0.0460	0.2013	0.0461	0.1555	0.0342
0.0462	0.2015	0.0464	0.1558	0.0360
0.0499	0.2046	0.0477	0.1599	0.0377
0.0500	0.2057	0.0505	0.1605	0.0394
0.0505	0.2059	0.0510	0.1680	0.0411
0.0516	0.2065	0.0517	0.1731	0.0428
0.0524	0.2071	0.0520	0.1754	0.0445
0.0524	0.2079	0.0533	0.1859	0.0462
0.0657	0.2084	0.0658	0.1957	0.0479
0.0713	0.2092	0.0708	0.1962	0.0497
0.0723	0.2094	0.0722	0.1963	0.0514
0.0963	0.2103	0.0973	0.2022	0.0531
0.1123	0.2112	0.1118	0.2059	0.0548
0.1123	0.2117	0.1118	0.2060	0.0565
0.1128	0.2117	0.1118	0.2061	0.0582
0.1128	0.2123	0.1118	0.2066	0.0599
0.1129	0.2129	0.1122	0.2070	0.0616
0.1129	0.2137	0.1122	0.2081	0.0634
0.1129	0.2139	0.1122	0.2133	0.0651
0.1130	0.2145	0.1122	0.2161	0.0668
0.1131	0.2150	0.1125	0.2216	0.0685
0.1132	0.2161	0.1126	0.2220	0.0702
0.1132	0.2176	0.1129	0.2252	0.0719
0.1132	0.2178	0.1129	0.2271	0.0736
0.1133	0.2182	0.1131	0.2333	0.0753
0.1133	0.2192	0.1131	0.2367	0.0771
0.1138	0.2205	0.1132	0.2495	0.0788
0.1138	0.2221	0.1132	0.2497	0.0805
0.1155	0.2237	0.1174	0.2497	0.0822
0.1156	0.2243	0.1176	0.2502	0.0839
0.1157	0.2280	0.1178	0.2502	0.0856
0.1158	0.2285	0.1180	0.2508	0.0873
0.1168	0.2289	0.1181	0.2513	0.0890
0.1169	0.2299	0.1181	0.2516	0.0908
0.1184	0.2453	0.1183	0.2932	0.0925
0.1186	0.2498	0.1183	0.2944	0.0942
0.1192	0.2498	0.1192	0.2948	0.0959
0.1275	0.2505	0.1278	0.2953	0.0976
0.1275	0.2526	0.1279	0.2957	0.0993
0.1276	0.2553	0.1279	0.2966	0.1010
0.1276	0.2559	0.1279	0.2968	0.1027
0.1276	0.2578	0.1279	0.2972	0.1045
0.1276	0.2589	0.1279	0.2988	0.1062
0.1289	0.2591	0.1292	0.2988	0.1079
0.1291	0.2663	0.1295	0.2989	0.1096
0.1347	0.2665	0.1352	0.2992	0.1113
0.1403	0.2681	0.1403	0.3034	0.1130
0.1515	0.2733	0.1534	0.3039	0.1147
0.1629	0.2735	0.1629	0.3170	0.1164
0.1652	0.2934	0.1655	0.3284	0.1182
0.1652	0.2966	0.1655	0.3341	0.1199
0.1667	0.3004	0.1670	0.3460	0.1216
0.1667	0.3061	0.1671	0.3476	0.1233
0.1711	0.3062	0.1751	0.3489	0.1250
0.1717	0.3075	0.1751	0.4851	0.1267
0.1748	0.3084	0.1761	0.4859	0.1284
0.1749	0.3088	0.1762	0.4891	0.1301
0.1752	0.3093	0.1767	0.5028	0.1318
0.1753	0.3096	0.1801	0.5232	0.1336
0.1758	0.3108	0.1809	0.5265	0.1353
0.1792	0.3110	0.1809	0.5326	0.1370
0.1806	0.3111	0.1845	0.5382	0.1387
0.1806	0.3122	0.1855	0.5541	0.1404
0.1820	0.3127	0.1870	0.5732	0.1421
0.1838	0.3130	0.1876	0.5825	0.1438
0.1854	0.3132	0.2032	0.6004	0.1455
0.1858	0.3133	0.2033	0.6015	0.1473
0.1906	0.3147	0.2035	0.6022	0.1490
0.1911	0.3160	0.2044	0.6103	0.1507
0.1912	0.3166	0.2060	0.6144	0.1524
0.1913	0.3182	0.2065	0.6154	0.1541
0.1917	0.3199	0.2077	0.6155	0.1558
0.1941	0.3212	0.2079	0.6175	0.1575
0.1955	0.3213	0.2090	0.6676	0.1592
0.1956	0.3235	0.2108	0.6728	0.1610
0.1972	0.3248	0.2127	0.6740	0.1627
0.1985	0.3258	0.2175	0.6757	0.1644
0.2025	0.3260	0.2180	0.6806	0.1661
0.2044	0.3282	0.2180	0.6821	0.1678
0.2049	0.3282	0.2180	0.6834	0.1695
0.2049	0.3305	0.2180	0.6854	0.1712
0.2062	0.3317	0.2191	0.6911	0.1729
0.2090	0.3335	0.2191	0.6923	0.1747
0.2118	0.3336	0.2205	0.7041	0.1764
0.2149	0.3345	0.2206	0.7299	0.1781
0.2163	0.3346	0.2215	0.7311	0.1798
0.2178	0.3375	0.2255	0.7314	0.1815
0.2185	0.3401	0.2265	0.7563	0.1832
0.2187	0.3412	0.2269	0.7569	0.1849
0.2188	0.3435	0.2292	0.7581	0.1866
0.2188	0.3581	0.2340	0.7669	0.1884
0.2189	0.3616	0.2375	0.8075	0.1901
0.2189	0.3641	0.2394	0.8091	0.1918
0.2192	0.3816	0.2394	0.8095	0.1935
0.2192	0.3821	0.2400	0.8133	0.1952
0.2202	0.3864	0.2406	0.8193	0.1969
0.2202	0.3872	0.2431	0.8327	0.1986
0.2215	0.3900	0.2436	0.8341	0.2003
0.2247	0.3907	0.2441	0.8435	0.2021
0.2254	0.3920	0.2443	0.8457	0.2038
0.2255	0.3935	0.2443	0.8460	0.2055
0.2266	0.3951	0.2465	0.8502	0.2072
0.2270	0.4024	0.2476	0.8553	0.2089
0.2277	0.4067	0.2476	0.8643	0.2106
0.2280	0.4123	0.2482	0.8665	0.2123
0.2286	0.4130	0.2482	0.8725	0.2140
0.2292	0.4173	0.2484	0.8846	0.2158
0.2316	0.4213	0.2485	0.8861	0.2175
0.2331	0.4339	0.2486	0.8863	0.2192
0.2331	0.4372	0.2486	0.8886	0.2209
0.2335	0.4398	0.2487	0.8982	0.2226
0.2336	0.4461	0.2496	0.9108	0.2243
0.2336	0.4481	0.2499	0.9129	0.2260
0.2337	0.4486	0.2499	0.9261	0.2277
0.2340	0.4490	0.2511	0.9277	0.2295
0.2340	0.4493	0.2518	0.9317	0.2312
0.2345	0.4538	0.2519	0.9337	0.2329
0.2371	0.4541	0.2523	0.9369	0.2346
0.2388	0.4633	0.2523	0.9451	0.2363
0.2389	0.4646	0.2525	0.9473	0.2380
0.2389	0.4647	0.2525	0.9499	0.2397
0.2389	0.4711	0.2532	0.9518	0.2414
0.2411	0.4990	0.2536	0.9638	0.2432
0.2419	0.5018	0.2538	0.9653	0.2449
0.2421	0.5099	0.2551	0.9663	0.2466
0.2421	0.5314	0.2553	0.9723	0.2483
0.2424	0.5401	0.2554	0.9737	0.2500
0.2429	0.5438	0.2561	0.9770	0.2517
0.2440	0.5441	0.2561	0.9812	0.2534
0.2440	0.5504	0.2566	0.9819	0.2551
0.2442	0.5530	0.2567	0.9842	0.2568
0.2453	0.5604	0.2586	0.9865	0.2586
0.2465	0.5613	0.2587	0.9890	0.2603
0.2470	0.5627	0.2646	0.9899	0.2620
0.2471	0.5631	0.2650	0.9909	0.2637
0.2472	0.5643	0.2650	0.9938	0.2654
0.2472	0.5654	0.2651	1.0001	0.2671
0.2472	0.5676	0.2652	1.0013	0.2688
0.2476	0.5688	0.2657	1.0099	0.2705
0.2476	0.5704	0.2658	1.0135	0.2723
0.2479	0.5714	0.2660	1.0141	0.2740
0.2484	0.5765	0.2676	1.0143	0.2757
0.2485	0.5783	0.2680	1.0273	0.2774
0.2485	0.5809	0.2687	1.0296	0.2791
0.2487	0.5811	0.2691	1.0397	0.2808
0.2497	0.5814	0.2693	1.0438	0.2825
0.2513	0.5816	0.2695	1.0455	0.2842
0.2514	0.5827	0.2702	1.0493	0.2860
0.2517	0.5836	0.2723	1.0506	0.2877
0.2517	0.5864	0.2754	1.0519	0.2894
0.2519	0.5889	0.2768	1.0578	0.2911
0.2519	0.5890	0.2775	1.0685	0.2928
0.2524	0.5891	0.2777	1.0714	0.2945
0.2524	0.5904	0.2785	1.0880	0.2962
0.2533	0.5934	0.2815	1.0902	0.2979
0.2538	0.5948	0.2864	1.0958	0.2997
0.2541	0.5956	0.2864	1.1015	0.3014
0.2543	0.5962	0.2870	1.1185	0.3031
0.2556	0.5994	0.2941	1.1195	0.3048
0.2561	0.6007	0.2944	1.1211	0.3065
0.2563	0.6015	0.2945	1.1234	0.3082
0.2563	0.6049	0.2954	1.1247	0.3099
0.2571	0.6057	0.2976	1.1348	0.3116
0.2585	0.6062	0.2989	1.1460	0.3134
0.2593	0.6064	0.2993	1.1480	0.3151
0.2593	0.6106	0.3006	1.1490	0.3168
0.2595	0.6119	0.3024	1.1572	0.3185
0.2638	0.6175	0.3059	1.1700	0.3202
0.2639	0.6192	0.3062	1.1754	0.3219
0.2645	0.6255	0.3076	1.1766	0.3236
0.2649	0.6306	0.3123	1.1784	0.3253
0.2695	0.6307	0.3135	1.1791	0.3271
0.2698	0.6311	0.3136	1.1845	0.3288
0.2706	0.6327	0.3140	1.1872	0.3305
0.2728	0.6342	0.3141	1.1887	0.3322
0.2732	0.6347	0.3169	1.1898	0.3339
0.2741	0.6366	0.3170	1.1900	0.3356
0.2746	0.6412	0.3180	1.1937	0.3373
0.2758	0.6475	0.3220	1.1950	0.3390
0.2768	0.6533	0.3234	1.1992	0.3408
0.2776	0.6590	0.3257	1.1998	0.3425
0.2795	0.6592	0.3290	1.2047	0.3442
0.2809	0.6610	0.3292	1.2091	0.3459
0.2815	0.6632	0.3333	1.2216	0.3476
0.2854	0.6728	0.3342	1.2255	0.3493
0.2854	0.6776	0.3355	1.2294	0.3510
0.2870	0.6841	0.3358	1.2306	0.3527
0.2930	0.6871	0.3364	1.2409	0.3545
0.3042	0.6875	0.3365	1.2455	0.3562
0.3119	0.6885	0.3390	1.2472	0.3579
0.3152	0.6911	0.3393	1.2517	0.3596
0.3172	0.6915	0.3394	1.2586	0.3613
0.3185	0.6923	0.3396	1.2637	0.3630
0.3185	0.6955	0.3399	1.2642	0.3647
0.3192	0.7002	0.3412	1.2811	0.3664
0.3215	0.7213	0.3415	1.2835	0.3682
0.3221	0.7239	0.3415	1.2957	0.3699
0.3223	0.7275	0.3421	1.2960	0.3716
0.3239	0.7294	0.3443	1.2988	0.3733
0.3257	0.7315	0.3445	1.3013	0.3750
0.3258	0.7317	0.3449	1.3015	0.3767
0.3277	0.7338	0.3462	1.3030	0.3784
0.3290	0.7354	0.3503	1.3060	0.3801
0.3305	0.7374	0.3506	1.3114	0.3818
0.3333	0.7425	0.3506	1.3115	0.3836
0.3345	0.7487	0.3507	1.3170	0.3853
0.3396	0.7598	0.3549	1.3217	0.3870
0.3415	0.7650	0.3550	1.3222	0.3887
0.3445	0.7676	0.3561	1.3292	0.3904
0.3449	0.7784	0.3636	1.3384	0.3921
0.3462	0.7809	0.3654	1.3543	0.3938
0.3467	0.7830	0.3667	1.3687	0.3955
0.3478	0.7842	0.3676	1.3741	0.3973
0.3497	0.7843	0.3682	1.3770	0.3990
0.3503	0.7880	0.3684	1.3834	0.4007
0.3503	0.7904	0.3692	1.3864	0.4024
0.3506	0.7972	0.3693	1.3917	0.4041
0.3508	0.8026	0.3698	1.3946	0.4058
0.3536	0.8059	0.3702	1.4002	0.4075
0.3536	0.8084	0.3703	1.4042	0.4092
0.3544	0.8099	0.3704	1.4062	0.4110
0.3561	0.8161	0.3723	1.4212	0.4127
0.3636	0.8201	0.3734	1.4274	0.4144
0.3643	0.8219	0.3740	1.4362	0.4161
0.3654	0.8220	0.3751	1.4538	0.4178
0.3660	0.8275	0.3762	1.4646	0.4195
0.3663	0.8638	0.3777	1.4736	0.4212
0.3676	0.8660	0.3777	1.4742	0.4229
0.3684	0.8822	0.3795	1.4746	0.4247
0.3702	0.8839	0.3840	1.4801	0.4264
0.3702	0.8937	0.3912	1.4987	0.4281
0.3703	0.9218	0.4121	1.5011	0.4298
0.3777	0.9279	0.4149	1.5035	0.4315
0.3840	0.9591	0.4152	1.5067	0.4332
0.3865	0.9623	0.4157	1.5094	0.4349
0.3868	0.9636	0.4169	1.5095	0.4366
0.3912	0.9655	0.4171	1.5188	0.4384
0.4120	0.9656	0.4234	1.5281	0.4401
0.4149	0.9661	0.4361	1.5316	0.4418
0.4152	0.9674	0.4365	1.5325	0.4435
0.4157	0.9680	0.4398	1.5424	0.4452
0.4169	0.9695	0.4435	1.5497	0.4469
0.4369	0.9958	0.4465	1.5558	0.4486
0.4435	0.9990	0.4466	1.5656	0.4503
0.4437	1.0029	0.4606	1.5769	0.4521
0.4457	1.0535	0.4628	1.5822	0.4538
0.4466	1.0692	0.4654	1.5824	0.4555
0.4594	1.0931	0.4693	1.5917	0.4572
0.4606	1.1085	0.4711	1.5936	0.4589
0.4628	1.1147	0.4712	1.5963	0.4606
0.4654	1.1150	0.4713	1.6019	0.4623
0.4692	1.1214	0.4734	1.6484	0.4640
0.4693	1.1286	0.4779	1.6641	0.4658
0.4703	1.1305	0.4819	1.6660	0.4675
0.4711	1.1332	0.4864	1.6862	0.4692
0.4713	1.1437	0.4886	1.6867	0.4709
0.4734	1.1609	0.5022	1.6889	0.4726
0.4779	1.1677	0.5023	1.7205	0.4743
0.4864	1.1860	0.5025	1.7270	0.4760
0.4886	1.1860	0.5065	1.7335	0.4777
0.4957	1.1874	0.5082	1.7487	0.4795
0.4978	1.1878	0.5108	1.7491	0.4812
0.5018	1.1882	0.5163	1.7503	0.4829
0.5019	1.1895	0.5192	1.7592	0.4846
0.5023	1.1908	0.5203	1.7756	0.4863
0.5025	1.1997	0.5325	1.7781	0.4880
0.5065	1.2290	0.5380	1.7960	0.4897
0.5082	1.2394	0.5428	1.8263	0.4914
0.5108	1.2544	0.5435	1.8333	0.4932
0.5159	1.2549	0.5468	1.8335	0.4949
0.5189	1.2549	0.5493	1.8374	0.4966
0.5193	1.2550	0.5541	1.8510	0.4983
0.5244	1.2567	0.5541	1.8525	0.5000
0.5325	1.2567	0.5543	1.8755	0.5017
0.5339	1.2625	0.5591	1.8864	0.5034
0.5455	1.2876	0.5637	1.8961	0.5051
0.5484	1.4540	0.5672	1.9148	0.5068
0.5534	1.4572	0.5703	1.9245	0.5086
0.5539	1.5145	0.5706	1.9503	0.5103
0.5541	1.5299	0.5711	1.9517	0.5120
0.5591	1.5353	0.5760	1.9591	0.5137
0.5637	1.5517	0.5769	1.9767	0.5154
0.5672	1.5699	0.5770	1.9865	0.5171
0.5697	1.6506	0.5779	1.9899	0.5188
0.5706	1.6714	0.5814	2.0021	0.5205
0.5711	1.6722	0.5832	2.0131	0.5223
0.5760	1.7228	0.5841	2.0292	0.5240
0.5769	1.7370	0.5854	2.0294	0.5257
0.5770	1.7410	0.5923	2.0336	0.5274
0.5779	1.7490	0.5936	2.0487	0.5291
0.5814	1.7669	0.5936	2.0523	0.5308
0.5832	1.7798	0.5968	2.0641	0.5325
0.5841	1.8084	0.5976	2.0666	0.5342
0.5854	1.8302	0.6001	2.0671	0.5360
0.5877	1.8588	0.6004	2.0820	0.5377
0.5916	1.8824	0.6005	2.0824	0.5394
0.5921	1.9269	0.6009	2.1854	0.5411
0.5936	2.0226	0.6017	2.2270	0.5428
0.5936	2.0742	0.6024	2.2314	0.5445
0.5965	2.1003	0.6026	2.2357	0.5462
0.5976	2.1605	0.6027	2.2453	0.5479
0.6001	2.2928	0.6035	2.2626	0.5497
0.6004	2.3208	0.6035	2.2778	0.5514
0.6005	2.3365	0.6036	2.2804	0.5531
0.6009	2.3648	0.6066	2.2901	0.5548
0.6017	2.3911	0.6149	2.2929	0.5565
0.6024	2.4062	0.6151	2.2967	0.5582
0.6026	2.4095	0.6162	2.3108	0.5599
0.6027	2.4347	0.6271	2.3112	0.5616
0.6035	2.4354	0.6298	2.3419	0.5634
0.6035	2.4418	0.6302	2.3421	0.5651
0.6036	2.4433	0.6319	2.3522	0.5668
0.6066	2.4699	0.6329	2.3932	0.5685
0.6149	2.5291	0.6334	2.4045	0.5702
0.6151	2.5491	0.6377	2.4133	0.5719
0.6162	2.5861	0.6408	2.4327	0.5736
0.6190	2.7168	0.6409	2.4399	0.5753
0.6271	2.7685	0.6672	2.4465	0.5771
0.6298	2.8319	0.6709	2.4592	0.5788
0.6315	2.8473	0.6714	2.4641	0.5805
0.6329	3.0280	0.6787	2.4647	0.5822
0.6337	3.0437	0.6817	2.5014	0.5839
0.6377	3.0627	0.6826	2.5096	0.5856
0.6408	3.0691	0.6878	2.5105	0.5873
0.6409	3.0979	0.6883	2.5161	0.5890
0.6489	3.1791	0.6900	2.5272	0.5908
0.6573	3.3440	0.6986	2.5308	0.5925
0.6581	3.3560	0.7048	2.5326	0.5942
0.6632	3.4759	0.7067	2.5529	0.5959
0.6672	3.4914	0.7112	2.5620	0.5976
0.6700	3.4942	0.7130	2.6031	0.5993
0.6714	3.4950	0.7136	2.6248	0.6010
0.6777	3.5722	0.7147	2.6316	0.6027
0.6817	3.5884	0.7152	2.6477	0.6045
0.6826	3.6042	0.7152	2.6623	0.6062
0.6838	3.6356	0.7158	2.7008	0.6079
0.6870	3.6667	0.7159	2.7090	0.6096
0.6888	3.6695	0.7253	2.7194	0.6113
0.6964	3.6767	0.7326	2.7244	0.6130
0.6971	3.7006	0.7332	2.7396	0.6147
0.7048	3.7395	0.7353	2.7458	0.6164
0.7094	3.7890	0.7391	2.7462	0.6182
0.7147	3.8216	0.7392	2.7624	0.6199
0.7152	3.8315	0.7426	2.7737	0.6216
0.7152	3.8609	0.7480	2.8055	0.6233
0.7158	3.9328	0.7492	2.8299	0.6250
0.7159	4.0028	0.7522	2.8323	0.6267
0.7202	4.0259	0.7532	2.8764	0.6284
0.7208	4.2032	0.7613	2.8893	0.6301
0.7326	4.2283	0.7689	2.9118	0.6318
0.7332	4.2427	0.7689	2.9299	0.6336
0.7391	4.2728	0.7693	2.9355	0.6353
0.7392	4.2744	0.7695	2.9563	0.6370
0.7419	4.4548	0.7713	2.9592	0.6387
0.7480	4.5033	0.7716	2.9673	0.6404
0.7492	4.5046	0.7717	3.0042	0.6421
0.7532	4.5609	0.7717	3.0208	0.6438
0.7629	4.5641	0.7722	3.0229	0.6455
0.7689	4.7995	0.7722	3.0729	0.6473
0.7689	4.8159	0.7816	3.0880	0.6490
0.7693	4.8223	0.7929	3.1053	0.6507
0.7695	4.8244	0.7940	3.1197	0.6524
0.7713	4.8248	0.7944	3.1299	0.6541
0.7716	4.8252	0.7946	3.1593	0.6558
0.7717	5.1120	0.7949	3.1596	0.6575
0.7717	5.1168	0.7956	3.1797	0.6592
0.7722	5.1440	0.7957	3.1941	0.6610
0.7722	5.2170	0.7959	3.2093	0.6627
0.7781	5.2458	0.7963	3.2820	0.6644
0.7840	5.2712	0.7965	3.2829	0.6661
0.7866	5.3156	0.7968	3.2849	0.6678
0.7916	5.4103	0.7968	3.2876	0.6695
0.7929	5.4156	0.7971	3.3912	0.6712
0.7936	5.7821	0.7980	3.4410	0.6729
0.7940	5.7843	0.7982	3.4515	0.6747
0.7944	5.8664	0.7983	3.4745	0.6764
0.7946	5.9648	0.7984	3.5918	0.6781
0.7949	5.9654	0.7987	3.5925	0.6798
0.7956	5.9720	0.7997	3.5985	0.6815
0.7957	5.9768	0.8082	3.6420	0.6832
0.7959	6.0894	0.8083	3.6853	0.6849
0.7963	6.1944	0.8112	3.7180	0.6866
0.7965	6.3125	0.8132	3.7357	0.6884
0.7968	6.5766	0.8194	3.7892	0.6901
0.7968	6.6812	0.8207	3.8101	0.6918
0.7971	6.6965	0.8289	3.8264	0.6935
0.7980	6.7202	0.8306	3.8303	0.6952
0.7982	6.8077	0.8326	3.8379	0.6969
0.7983	6.8955	0.8327	3.8516	0.6986
0.7984	6.9292	0.8373	3.8942	0.7003
0.7987	7.0264	0.8449	3.9106	0.7021
0.7993	7.0861	0.8452	3.9167	0.7038
0.7997	7.1130	0.8508	3.9287	0.7055
0.8021	7.1208	0.8524	3.9487	0.7072
0.8082	7.1398	0.8533	3.9556	0.7089
0.8083	7.1493	0.8591	3.9711	0.7106
0.8132	7.2113	0.8595	4.0099	0.7123
0.8183	7.3820	0.8612	4.0513	0.7140
0.8194	7.4021	0.8695	4.0609	0.7158
0.8207	7.5168	0.8717	4.0669	0.7175
0.8224	7.5767	0.8774	4.2418	0.7192
0.8289	7.5924	0.8779	4.2530	0.7209
0.8306	7.5948	0.8780	4.2682	0.7226
0.8326	7.6055	0.8808	4.3035	0.7243
0.8373	7.7271	0.8828	4.3305	0.7260
0.8508	7.8794	0.8834	4.3413	0.7277
0.8612	8.1862	0.8864	4.3778	0.7295
0.8688	8.2866	0.8865	4.4351	0.7312
0.8695	8.2917	0.8878	4.4535	0.7329
0.8700	8.3258	0.8878	4.6326	0.7346
0.8717	8.3504	0.8885	4.6676	0.7363
0.8764	8.3668	0.9005	4.7218	0.7380
0.8774	8.7022	0.9010	4.8657	0.7397
0.8779	8.7075	0.9139	4.9092	0.7414
0.8780	8.7169	0.9162	4.9254	0.7432
0.8808	8.7570	0.9202	5.0669	0.7449
0.8828	8.7571	0.9231	5.0917	0.7466
0.8834	8.7860	0.9329	5.1365	0.7483
0.8864	8.7868	0.9376	5.1381	0.7500
0.8865	8.9574	0.9412	5.3194	0.7517
0.8878	9.0871	0.9580	5.4270	0.7534
0.8878	9.1837	0.9812	5.4459	0.7551
0.8885	9.1845	0.9876	5.5059	0.7568
0.9011	9.2316	0.9888	5.5415	0.7586
0.9139	9.4276	1.0181	5.5711	0.7603
0.9162	9.4284	1.0202	5.5777	0.7620
0.9202	9.4310	1.0208	5.7986	0.7637
0.9231	9.4318	1.0245	5.8667	0.7654
0.9329	9.6678	1.0309	5.9709	0.7671
0.9376	9.8902	1.0445	6.1252	0.7688
0.9412	10.1332	1.0461	6.1568	0.7705
0.9552	10.1550	1.0572	6.2043	0.7723
0.9580	10.2886	1.0738	6.2604	0.7740
0.9609	10.3318	1.0794	6.2969	0.7757
0.9666	10.4348	1.0862	6.3371	0.7774
0.9812	10.4471	1.0996	6.3458	0.7791
0.9876	10.7637	1.1238	6.4470	0.7808
0.9888	10.8004	1.1253	6.4716	0.7825
1.0181	10.8034	1.1421	6.5008	0.7842
1.0202	10.8890	1.1517	6.5626	0.7860
1.0208	10.9023	1.1800	6.6157	0.7877
1.0245	10.9143	1.1834	6.6338	0.7894
1.0309	11.0584	1.2163	6.6658	0.7911
1.0329	11.3769	1.2175	6.6999	0.7928
1.0445	11.3882	1.2218	6.7323	0.7945
1.0461	11.5768	1.2232	6.7579	0.7962
1.0572	11.7893	1.2298	6.7954	0.7979
1.0738	11.8845	1.2384	6.8591	0.7997
1.0794	11.9037	1.2393	6.8919	0.8014
1.0996	12.0199	1.2412	7.1806	0.8031
1.1016	12.4209	1.2495	7.4025	0.8048
1.1114	12.4949	1.2654	7.4029	0.8065
1.1238	12.6932	1.3010	7.4419	0.8082
1.1253	13.1910	1.3132	7.5292	0.8099
1.1264	13.2329	1.3310	7.5389	0.8116
1.1333	13.2330	1.3359	7.6023	0.8134
1.1413	13.3466	1.3365	7.6084	0.8151
1.1421	13.5026	1.3584	7.6373	0.8168
1.1517	14.2396	1.3590	7.6818	0.8185
1.1546	14.2520	1.3622	7.8145	0.8202
1.1586	14.3032	1.3671	7.9314	0.8219
1.1651	14.5901	1.3903	8.3840	0.8236
1.1686	14.5902	1.4087	8.4738	0.8253
1.1725	14.8359	1.4497	8.6750	0.8271
1.1800	14.8365	1.4518	9.5516	0.8288
1.1834	15.0633	1.4731	9.7387	0.8305
1.1861	15.0976	1.4745	9.7587	0.8322
1.1879	15.1066	1.5187	10.3461	0.8339
1.2063	15.6116	1.5187	10.4066	0.8356
1.2163	15.7205	1.5710	10.4102	0.8373
1.2175	15.7215	1.5958	10.4832	0.8390
1.2205	16.0869	1.7036	10.5684	0.8408
1.2218	16.4851	1.7469	10.9447	0.8425
1.2232	16.4853	1.7476	11.0690	0.8442
1.2286	16.4856	1.7507	11.2429	0.8459
1.2304	16.4860	1.7589	11.4958	0.8476
1.2320	16.4862	1.7647	11.6798	0.8493
1.2341	16.4866	1.7786	12.6450	0.8510
1.2366	16.5258	1.7830	12.7724	0.8527
1.2374	16.8406	1.7887	13.9222	0.8545
1.2393	16.8859	1.8177	14.2947	0.8562
1.2412	17.0231	1.8232	15.5043	0.8579
1.2495	17.0567	1.9476	16.7005	0.8596
1.2628	18.1296	1.9551	16.9559	0.8613
1.2686	18.5238	1.9624	19.8085	0.8630
1.2732	18.8238	1.9753	19.9508	0.8647
1.2786	18.8622	2.0076	20.0659	0.8664
1.2788	19.2208	2.0085	22.5566	0.8682
1.2845	19.5069	2.0537	25.6394	0.8699
1.3010	19.8579	2.1526	26.5813	0.8716
1.3114	19.9496	2.1850	28.1502	0.8733
1.3285	20.0422	2.3768	41.6390	0.8750
1.3359	20.6168	2.3998	42.0919	0.8767
1.3557	20.6170	2.8613	44.2674	0.8784
1.3572	20.6173	2.9007	57.0954	0.8801
1.3584	20.6176	2.9424	72.8054	0.8818
1.3671	20.6178	3.0169	86.3317	0.8836
1.3776	20.6179	3.0973	96.9544	0.8853
1.3893	21.6449	3.1052	100.0000	0.8870
1.4203	21.6452	3.1066	100.0000	0.8887
1.4689	21.6455	3.1817	100.0000	0.8904
1.4705	21.6458	3.1939	100.0000	0.8921
1.5163	21.6460	3.3891	100.0000	0.8938
1.5173	21.6462	3.5148	100.0000	0.8955
1.5187	21.7228	3.5228	100.0000	0.8973
1.5444	21.9428	3.5355	100.0000	0.8990
1.5517	23.5041	3.5439	100.0000	0.9007
1.6991	23.5043	3.5648	100.0000	0.9024
1.7036	23.5045	3.5716	100.0000	0.9041
1.7119	23.5049	3.6169	100.0000	0.9058
1.7356	23.5053	3.7765	100.0000	0.9075
1.7362	23.5056	4.0024	100.0000	0.9092
1.9541	24.2525	4.0191	100.0000	0.9110
1.9551	24.3297	4.0497	100.0000	0.9127
1.9624	25.5364	4.4151	100.0000	0.9144
2.0013	25.5373	4.4243	100.0000	0.9161
2.0537	25.5431	4.4427	100.0000	0.9178
2.1526	25.5474	4.5479	100.0000	0.9195
2.1850	25.6903	4.5713	100.0000	0.9212
2.3642	25.6913	4.5941	100.0000	0.9229
2.3878	26.4929	4.6577	100.0000	0.9247
2.8613	27.4316	4.6677	100.0000	0.9264
3.0169	27.4326	5.1281	100.0000	0.9281
3.1066	27.9207	5.1405	100.0000	0.9298
3.3857	27.9217	5.3356	100.0000	0.9315
3.5323	28.1536	5.3392	100.0000	0.9332
3.5439	29.5700	5.4874	100.0000	0.9349
3.6169	30.0577	5.5491	100.0000	0.9366
3.7765	31.2835	5.7273	100.0000	0.9384
3.9991	32.0059	5.8739	100.0000	0.9401
4.0154	32.1886	6.6816	100.0000	0.9418
4.0497	34.3819	6.7450	100.0000	0.9435
4.4120	36.1682	6.9825	100.0000	0.9452
4.4217	38.1412	6.9977	100.0000	0.9469
4.6577	38.1508	8.1602	100.0000	0.9486
4.6677	39.6546	8.2921	100.0000	0.9503
5.1281	43.9005	9.3457	100.0000	0.9521
5.1405	44.9307	9.5210	100.0000	0.9538
5.3356	46.4005	10.5502	100.0000	0.9555
5.3392	46.4855	13.1505	100.0000	0.9572
10.5502	51.4431	13.1950	100.0000	0.9589
85.6436	51.8527	85.6436	100.0000	0.9606
85.8617	52.1598	85.8617	100.0000	0.9623
91.5516	59.7842	91.5516	100.0000	0.9640
91.7076	64.3035	91.7076	100.0000	0.9658
100.0000	85.5219	100.0000	100.0000	0.9675
100.0000	87.4996	100.0000	100.0000	0.9692
100.0000	87.5685	100.0000	100.0000	0.9709
100.0000	93.5072	100.0000	100.0000	0.9726
100.0000	93.5090	100.0000	100.0000	0.9743
100.0000	95.0573	100.0000	100.0000	0.9760
100.0000	100.0000	100.0000	100.0000	0.9777
100.0000	100.0000	100.0000	100.0000	0.9795
100.0000	100.0000	100.0000	100.0000	0.9812
100.0000	100.0000	100.0000	100.0000	0.9829
100.0000	100.0000	100.0000	100.0000	0.9846
100.0000	100.0000	100.0000	100.0000	0.9863
100.0000	100.0000	100.0000	100.0000	0.9880
100.0000	100.0000	100.0000	100.0000	0.9897
100.0000	100.0000	100.0000	100.0000	0.9914
100.0000	100.0000	100.0000	100.0000	0.9932
100.0000	100.0000	100.0000	100.0000	0.9949
100.0000	100.0000	100.0000	100.0000	0.9966
100.0000	100.0000	100.0000	100.0000	0.9983
100.0000	100.0000	100.0000	100.0000	1.0000

==> data_ecdf_time_d1.txt <==
24	N00073D1	38	N00617D1	N01576D1	18	N02000D1	N04224D1	36	N06049D1	N06717D1	48	N08316D1
0	0	0	0	0	0	0	0	0	0	0	0	0
0.042	17.17	0.026	82.60	323.54	0.056	323.60	342.74	0.028	344.50	583.55	0.021	363.92
0.083	18.06	0.053	83.11	326.33	0.111	323.75	343.83	0.056	356.34	583.87	0.042	369.30
0.125	18.65	0.079	83.25	328.15	0.167	333.00	345.67	0.083	359.13	584.66	0.063	412.83
0.167	18.75	0.105	84.13	333.05	0.222	334.87	346.05	0.111	366.73	584.73	0.083	413.47
0.208	19.05	0.132	84.13	339.07	0.278	342.54	346.44	0.139	371.13	584.76	0.104	419.91
0.25	19.25	0.158	84.56	340.25	0.333	345.24	346.85	0.167	371.89	584.97	0.125	429.62
0.292	19.54	0.184	84.70	340.69	0.389	347.01	346.99	0.194	378.73	585.04	0.146	432.77
0.333	19.58	0.211	84.72	341.00	0.444	350.03	347.37	0.222	389.49	585.15	0.167	435.24
0.375	19.59	0.237	84.85	341.54	0.5	356.01	348.17	0.25	390.48	585.23	0.188	436.42
0.417	19.71	0.263	85.00	342.57	0.556	359.85	348.21	0.278	397.72	585.36	0.208	448.82
0.458	21.12	0.289	85.19	343.08	0.611	366.27	350.42	0.306	419.58	585.48	0.229	460.58
0.5	22.20	0.316	85.19	344.69	0.667	375.73	350.60	0.333	568.82	585.68	0.25	469.24
0.542	27.49	0.342	85.28	344.73	0.722	386.76	350.76	0.361	569.75	585.72	0.271	472.81
0.583	28.38	0.368	85.82	347.57	0.778	423.62	351.24	0.389	569.85	585.80	0.292	474.89
0.625	28.57	0.395	85.98	354.27	0.833	427.60	351.30	0.417	570.07	585.84	0.313	476.40
0.667	29.01	0.421	86.47	355.10	0.889	538.03	351.80	0.444	570.34	585.97	0.333	479.49
0.708	30.31	0.447	86.70	355.42	0.944	561.56	352.22	0.472	570.51	586.00	0.354	480.85
0.75	30.41	0.474	86.91	361.42	1	589.10	352.53	0.5	570.59	586.26	0.375	483.50
0.792	34.12	0.500	87.16	366.40	1	589.10	359.30	0.528	570.76	586.28	0.396	483.67
0.833	35.26	0.526	87.31	367.05	1	589.10	359.83	0.556	570.80	586.49	0.417	489.80
0.875	36.40	0.553	87.83	380.06	1	589.10	364.41	0.583	570.93	587.05	0.438	490.23
0.917	38.60	0.579	88.53	385.39	1	589.10	374.50	0.611	571.01	588.89	0.458	492.80
0.958	40.76	0.605	88.64	395.37	1	589.10	377.49	0.639	571.11	589.21	0.479	496.65
1	42.40	0.632	89.22	417.35	1	589.10	381.71	0.667	571.11	589.87	0.5	498.63
1	42.40	0.658	89.26	417.35	1	589.10	381.71	0.694	571.60	589.98	0.521	499.37
1	42.40	0.684	89.56	417.35	1	589.10	381.71	0.722	571.68	590.03	0.542	502.83
1	42.40	0.711	89.82	417.35	1	589.10	381.71	0.75	571.94	590.89	0.563	514.51
1	42.40	0.737	91.63	417.35	1	589.10	381.71	0.778	572.00	591.11	0.583	515.36
1	42.40	0.763	92.11	417.35	1	589.10	381.71	0.806	572.01	591.60	0.604	516.76
1	42.40	0.789	94.40	417.35	1	589.10	381.71	0.833	572.10	593.72	0.625	517.10
1	42.40	0.816	105.40	417.35	1	589.10	381.71	0.861	572.12	593.74	0.646	517.35
1	42.40	0.842	107.62	417.35	1	589.10	381.71	0.889	572.15	596.58	0.667	518.71
1	42.40	0.868	128.51	417.35	1	589.10	381.71	0.917	572.19	617.33	0.688	519.69
1	42.40	0.895	146.26	417.35	1	589.10	381.71	0.944	572.41	662.31	0.708	523.96
1	42.40	0.921	178.93	417.35	1	589.10	381.71	0.972	572.62	687.09	0.729	529.19
1	42.40	0.947	184.72	417.35	1	589.10	381.71	1	574.08	875.06	0.75	531.65
1	42.40	0.974	188.55	417.35	1	589.10	381.71	1	574.08	875.06	0.771	532.86
1	42.40	1	246.72	417.35	1	589.10	381.71	1	574.08	875.06	0.792	532.95
1	42.40	1	246.72	417.35	1	589.10	381.71	1	574.08	875.06	0.813	541.81
1	42.40	1	246.72	417.35	1	589.10	381.71	1	574.08	875.06	0.833	543.91
1	42.40	1	246.72	417.35	1	589.10	381.71	1	574.08	875.06	0.854	548.08
1	42.40	1	246.72	417.35	1	589.10	381.71	1	574.08	875.06	0.875	554.32
1	42.40	1	246.72	417.35	1	589.10	381.71	1	574.08	875.06	0.896	556.06
1	42.40	1	246.72	417.35	1	589.10	381.71	1	574.08	875.06	0.917	559.75
1	42.40	1	246.72	417.35	1	589.10	381.71	1	574.08	875.06	0.938	564.24
1	42.40	1	246.72	417.35	1	589.10	381.71	1	574.08	875.06	0.958	566.38
1	42.40	1	246.72	417.35	1	589.10	381.71	1	574.08	875.06	0.979	569.67
1	42.40	1	246.72	417.35	1	589.10	381.71	1	574.08	875.06	1	577.21
1	42.40	1	246.72	417.35	1	589.10	381.71	1	574.08	875.06	1	577.21
1	42.40	1	246.72	417.35	1	589.10	381.71	1	574.08	875.06	1	577.21
1	42.40	1	246.72	417.35	1	589.10	381.71	1	574.08	875.06	1	577.21
1	42.40	1	246.72	417.35	1	589.10	381.71	1	574.08	875.06	1	577.21
1	42.40	1	246.72	417.35	1	589.10	381.71	1	574.08	875.06	1	577.21
1	42.40	1	246.72	417.35	1	589.10	381.71	1	574.08	875.06	1	577.21

==> data_ecdf_time_d2.txt <==
40	N00073D2	24	N00617D2	18	N02000D2	N04224D2	N06049D2	N06717D2	N08316D2
0	0	0	0	0	0	0	0	0	0
0.025	40.69	0.042	178	0.056	692	1352	1750	2741	1930
0.050	41.38	0.083	180	0.111	699	1417	3493	2827	1951
0.075	42.55	0.125	181	0.167	701	1424	3609	3674	1956
0.100	43.22	0.167	182	0.222	724	1441	3634	4018	1994
0.125	43.40	0.208	182	0.278	728	1496	3636	4062	1996
0.150	44.32	0.25	182	0.333	730	1534	3667	4080	2002
0.175	44.71	0.292	184	0.389	733	1553	3729	4093	2015
0.200	45.19	0.333	184	0.444	736	1555	3740	4112	2025
0.225	45.68	0.375	186	0.5	738	1563	3747	4154	2034
0.250	45.88	0.417	186	0.556	753	1564	3779	4393	2064
0.275	47.03	0.458	187	0.611	767	1578	3838	6205	2066
0.300	47.72	0.5	187	0.667	767	1580	3989	6577	2082
0.325	48.94	0.542	187	0.722	790	1587	4043	6890	2095
0.350	50.72	0.583	189	0.778	810	1592	4133	6973	2101
0.375	51.15	0.625	189	0.833	833	1600	4174	7104	2107
0.400	51.66	0.667	190	0.889	1036	1609	4312	7242	2114
0.425	52.12	0.708	190	0.944	1136	1667	5093	7414	2121
0.450	52.24	0.75	192	1	1511	1708	5470	7424	2126
0.475	52.28	0.792	193	1	1511	1719	5470	7424	2186
0.500	53.25	0.833	195	1	1511	1790	5470	7424	2223
0.525	53.76	0.875	195	1	1511	1829	5470	7424	2295
0.550	54.40	0.917	197	1	1511	1833	5470	7424	2308
0.575	56.33	0.958	198	1	1511	1900	5470	7424	2372
0.600	57.60	1	200	1	1511	2299	5470	7424	2383
0.625	58.83	1	200	1	1511	2299	5470	7424	2383
0.650	60.02	1	200	1	1511	2299	5470	7424	2383
0.675	61.51	1	200	1	1511	2299	5470	7424	2383
0.700	62.11	1	200	1	1511	2299	5470	7424	2383
0.725	62.75	1	200	1	1511	2299	5470	7424	2383
0.750	62.89	1	200	1	1511	2299	5470	7424	2383
0.775	62.99	1	200	1	1511	2299	5470	7424	2383
0.800	63.48	1	200	1	1511	2299	5470	7424	2383
0.825	63.58	1	200	1	1511	2299	5470	7424	2383
0.850	64.89	1	200	1	1511	2299	5470	7424	2383
0.875	65.37	1	200	1	1511	2299	5470	7424	2383
0.900	65.48	1	200	1	1511	2299	5470	7424	2383
0.925	66.03	1	200	1	1511	2299	5470	7424	2383
0.950	67.63	1	200	1	1511	2299	5470	7424	2383
0.975	71.35	1	200	1	1511	2299	5470	7424	2383
1.000	87.68	1	200	1	1511	2299	5470	7424	2383
1.000	87.68	1	200	1	1511	2299	5470	7424	2383
1.000	87.68	1	200	1	1511	2299	5470	7424	2383
1.000	87.68	1	200	1	1511	2299	5470	7424	2383
1.000	87.68	1	200	1	1511	2299	5470	7424	2383
1.000	87.68	1	200	1	1511	2299	5470	7424	2383
1.000	87.68	1	200	1	1511	2299	5470	7424	2383
1.000	87.68	1	200	1	1511	2299	5470	7424	2383
1.000	87.68	1	200	1	1511	2299	5470	7424	2383
1.000	87.68	1	200	1	1511	2299	5470	7424	2383
1.000	87.68	1	200	1	1511	2299	5470	7424	2383
1.000	87.68	1	200	1	1511	2299	5470	7424	2383
1.000	87.68	1	200	1	1511	2299	5470	7424	2383
1.000	87.68	1	200	1	1511	2299	5470	7424	2383
1.000	87.68	1	200	1	1511	2299	5470	7424	2383
1.000	87.68	1	200	1	1511	2299	5470	7424	2383
1.000	87.68	1	200	1	1511	2299	5470	7424	2383


==> data_ecdf_time_d3.txt <==
24	N00073D3	N00617D3	N01576D3	3	N02000D3	N04224D3	N06049D3	N06717D3	44	N08316D3
0	0	0	0	0	0	0	0	0	0	0
0.042	44.88	154	762	0.333	653	1163	3008	3103	0.023	1481
0.083	45.01	154	770	0.667	688	1164	3083	3166	0.045	1525
0.125	47.87	155	776	1	737	1191	3130	5629	0.068	1528
0.167	48.91	156	779	1	737	1217	3170	5629	0.091	1534
0.208	49.02	157	786	1	737	1217	3185	5629	0.114	1536
0.25	49.70	158	791	1	737	1220	3255	5629	0.136	1537
0.292	50.43	160	799	1	737	1235	3285	5629	0.159	1538
0.333	51.14	160	801	1	737	1250	3345	5629	0.182	1538
0.375	51.14	161	804	1	737	1251	3371	5629	0.205	1539
0.417	51.63	161	814	1	737	1257	3630	5629	0.227	1545
0.458	51.68	162	815	1	737	1266	3690	5629	0.25	1559
0.5	54.15	162	819	1	737	1276	3696	5629	0.273	1559
0.542	54.72	163	821	1	737	1290	3736	5629	0.295	1561
0.583	54.73	163	823	1	737	1294	3752	5629	0.318	1563
0.625	57.12	163	827	1	737	1309	3840	5629	0.341	1566
0.667	57.85	163	828	1	737	1314	3902	5629	0.364	1578
0.708	63.95	164	831	1	737	1318	3912	5629	0.386	1584
0.75	64.42	165	833	1	737	1329	3919	5629	0.409	1586
0.792	66.57	167	837	1	737	1329	3949	5629	0.432	1586
0.833	67.36	167	838	1	737	1370	4044	5629	0.455	1588
0.875	67.47	168	843	1	737	1429	4129	5629	0.477	1592
0.917	73.22	169	864	1	737	1501	4294	5629	0.5	1596
0.958	107.20	171	873	1	737	1562	4310	5629	0.523	1604
1	107.38	173	923	1	737	1931	4598	5629	0.545	1607
1	107.38	173	923	1	737	1931	4598	5629	0.568	1619
1	107.38	173	923	1	737	1931	4598	5629	0.591	1620
1	107.38	173	923	1	737	1931	4598	5629	0.614	1622
1	107.38	173	923	1	737	1931	4598	5629	0.636	1628
1	107.38	173	923	1	737	1931	4598	5629	0.659	1629
1	107.38	173	923	1	737	1931	4598	5629	0.682	1655
1	107.38	173	923	1	737	1931	4598	5629	0.705	1664
1	107.38	173	923	1	737	1931	4598	5629	0.727	1669
1	107.38	173	923	1	737	1931	4598	5629	0.75	1676
1	107.38	173	923	1	737	1931	4598	5629	0.773	1695
1	107.38	173	923	1	737	1931	4598	5629	0.795	1699
1	107.38	173	923	1	737	1931	4598	5629	0.818	1700
1	107.38	173	923	1	737	1931	4598	5629	0.841	1718
1	107.38	173	923	1	737	1931	4598	5629	0.864	1725
1	107.38	173	923	1	737	1931	4598	5629	0.886	1727
1	107.38	173	923	1	737	1931	4598	5629	0.909	1759
1	107.38	173	923	1	737	1931	4598	5629	0.932	1781
1	107.38	173	923	1	737	1931	4598	5629	0.955	1829
1	107.38	173	923	1	737	1931	4598	5629	0.977	1873
1	107.38	173	923	1	737	1931	4598	5629	1	2509


==> data_time_cumulative.txt <==
Network	uc	soc	ac
N00073	0.42058070	0.45644748	0.12297182
N00617	0.18126169	0.48172080	0.33701751
N01576	0.23842402	0.45147679	0.31009918
N02000	0.13576771	0.51186359	0.35236870
N04224	0.10641857	0.41723286	0.47634857
N06049	0.11454684	0.31967674	0.56577643
N06717	0.09801170	0.25084987	0.65113843
N08316	0.14619446	0.50438957	0.34941597
